Pricing of Short Circuit Current in High IBR-Penetrated System

With the growing penetration of Inverter-Based Resources (IBRs) in power systems, stability service markets have emerged to incentivize technologies that ensure power system stability and reliability. Among the various challenges faced in power system operation and stability, a prominent issue raised from the increasing integration of large-scale IBRs is the significant reduction of the Short-Circuit Current (SCC) level in the system, which poses a considerable threat to system voltage stability and protection. Thus, a proper market mechanism to incentivize the provision of SCC as a stability service is desired. However, the pricing of this service within the future stability market has not yet been fully developed, due to the nonconvex nature of SCC constraints and the locational property of SCC. To address these problems, this work aims to explore, for the first time, a pricing model for SCC service by incorporating a linearized SCC constraint into the Unit Commitment (UC) problem, to achieve the desired SCC level and extract the shadow price for SCC through different pricing methods.

==> figures_new/data/OverC/data0.txt <==
1	27.4
1.5	27.4
2	27.4


==> figures_new/data/OverC/data1.txt <==
1	28.6
1.25	28.3
1.5	28.03
1.75	27.98
2	27.92


==> figures_new/data/OverC/data2.txt <==
1	31.44
1.25	29.92
1.5	29.27
1.75	28.8
2	28.38


==> figures_new/data/OverC/data3.txt <==
1	38.84
1.25	35.6
1.5	33.11
1.75	30.43
2	28.63


==> figures_new/data/Price/data0.txt <==
1	38.1
2	15.94416667
3	14.6875
4	13.27333333
5	7.948333333
6	9.095416667
7	9.095416667
8	1.335
9	2.416666667
10	0


==> figures_new/data/SCC_C/data1.txt <==
1	10.01423
2	10.44268
3	10.10023
4	10.17241
5	9.375888
6	10.05823
7	9.593928
8	9.660323
9	8.845382
10	8.880015
11	7.10746
12	8.622769
13	7.460876
14	7.729066
15	8.305634
16	8.031811
17	8.355382
18	7.638449
19	7.625028
20	7.820346
21	8.518929
22	8.519151
23	7.831705
24	8.152987
25	7.518892
26	5.492113
27	7.733963
28	9.580398
29	5.983299
30	5.705734


==> figures_new/data/SCC_C/data2.txt <==
1	5.915112603
2	6.082964
3	5.810976073
4	5.870468468
5	5.666063246
6	5.86469822
7	5.708906619
8	5.734699584
9	5.460816293
10	5.47040313
11	4.861869698
12	5.407393098
13	4.998004715
14	5.077829511
15	5.297541583
16	5.195343393
17	5.312085918
18	5.053525082
19	5.06047823
20	5.107952519
21	5.359897382
22	5.358649565
23	5.11172633
24	5.223201267
25	4.967751946
26	4.13122359
27	5.048970907
28	5.709030917
29	4.348397189
30	4.23458436


==> figures_new/data/SCC_Time/data1.txt <==
1	5.532995135
2	5.520737254
3	5.527405928
4	5.915533936
5	6.487394289
6	6.221069977
7	6.253035306
8	6.272084903
9	6.304029888
10	5.912144189
11	5.924962592
12	6.271064849
13	5.890428032
14	5.904219076
15	5.645812899
16	5.308093777
17	5.4233393
18	5.500095546
19	5.071234634
20	5.15138696
21	4.594002409
22	4.568566204
23	4.530394267
24	4.522590497
25	4.471981244
26	4.514548973
27	4.582987391
28	4.739460289
29	5.635802054
30	5.314240882
31	5.359081906
32	6.52538621
33	5.350686492
34	5.192639356
35	5.295142365
36	5.234148338
37	5.171371981
38	5.143493089
39	5.129399475
40	5.086400077
41	5.06019491
42	4.947918555
43	4.717761513
44	4.620023848
45	4.713909064
46	4.545485749
47	4.549543712
48	4.564074359


==> figures_new/data/SCC_Time/data2.txt <==
1	7.027400594
2	6.504345016
3	6.511775107
4	7.286339749
5	6.427075521
6	6.255935332
7	6.261230669
8	6.272084903
9	6.304029888
10	6.351352539
11	6.363065266
12	6.337555604
13	6.372594873
14	7.665471588
15	7.364693632
16	7.49689388
17	7.030603004
18	7.10735925
19	6.678498338
20	6.729113289
21	6.705803337
22	6.683385769
23	6.649743704
24	6.642866221
25	7.161284098
26	6.635779023
27	6.156736365
28	6.313209264
29	6.51727643
30	6.666478643
31	6.741345857
32	6.207623096
33	6.169540007
34	6.129255847
35	6.126750891
36	6.161462951
37	6.178958349
38	6.157166645
39	6.146150287
40	6.112539548
41	6.092056121
42	6.004294631
43	6.291510488
44	6.193772823
45	6.158528733
46	6.119234724
47	6.123292687
48	6.137823333


==> figures_new/data/SG_Wind/data1.txt <==
1	2.46840000000000
2	2.46840000000000
3	2.46840000000000
4	2.85940000000000
5	4.04140000000000
6	3.45140000000000
7	3.45140000000000
8	3.45140000000000
9	3.45140000000000
10	2.93500000000000
11	2.93500000000000
12	3.54200000000000
13	2.93500000000000
14	2.93500000000000
15	2.34300000000000
16	1.95200000000000
17	1.95200000000000
18	1.95200000000000
19	1.56100000000000
20	1.56100000000000
21	1.08400000000000
22	1.08400000000000
23	1.08400000000000
24	1.08400000000000
25	1.08400000000000
26	1.08400000000000
27	1.08400000000000
28	1.08400000000000
29	1.69100000000000
30	1.05700000000000
31	1.12340000000000
32	2.03080000000000
33	1.12340000000000
34	0.998000000000000
35	1.12340000000000
36	0.998000000000000
37	1.08400000000000
38	1.08400000000000
39	1.08400000000000
40	1.08400000000000
41	1.08400000000000
42	1.08400000000000
43	1.08400000000000
44	1.08400000000000
45	1.21400000000000
46	1.08400000000000
47	1.08400000000000
48	1.08400000000000

==> figures_new/data/SG_Wind/data2.txt <==
1	2.95000000000000
2	2.55900000000000
3	2.55900000000000
4	3.74300000000000
5	4.04340000000000
6	3.66740000000000
7	3.65040000000000
8	3.45140000000000
9	3.45140000000000
10	3.45140000000000
11	3.45140000000000
12	3.45140000000000
13	3.44940000000000
14	3.46640000000000
15	3.07540000000000
16	3.07540000000000
17	2.55900000000000
18	2.55900000000000
19	2.16800000000000
20	2.16800000000000
21	2.16800000000000
22	2.16800000000000
23	2.16800000000000
24	2.16800000000000
25	2.55900000000000
26	2.16800000000000
27	1.69100000000000
28	1.69100000000000
29	1.69100000000000
30	1.69100000000000
31	1.69100000000000
32	2.16800000000000
33	2.16800000000000
34	2.16800000000000
35	2.16800000000000
36	2.16800000000000
37	2.16800000000000
38	2.16800000000000
39	2.16800000000000
40	2.16800000000000
41	2.16800000000000
42	2.16800000000000
43	1.69100000000000
44	1.69100000000000
45	1.69100000000000
46	1.69100000000000
47	1.69100000000000
48	1.69100000000000

==> figures_new/data/SG_Wind/data3.txt <==
1	1.83426200000000
2	2.20512100000000
3	2.39614300000000
4	2.42877000000000
5	2.51874900000000
6	2.64572900000000
7	2.54681240000000
8	2.60953950000000
9	2.90409471000000
10	2.78776400000000
11	2.36657000000000
12	1.88562200000000
13	1.58963300000000
14	1.68279900000000
15	1.94077800000000
16	2.25841600000000
17	2.70019000000000
18	3.49078100000000
19	3.79778200000000
20	3.77288300000000
21	3.58758620000000
22	3.38339900000000
23	3.25183250000000
24	3.21160420000000
25	3.15089320000000
26	3.13283410000000
27	3.22294170000000
28	3.19348800000000
29	3.10812000000000
30	3.13996200000000
31	3.02971600000000
32	3.05685800000000
33	3.34744100000000
34	3.69377600000000
35	3.91193900000000
36	4.02519600000000
37	4.01519100000000
38	4.01152800000000
39	4.10859500000000
40	4.47472600000000
41	4.65729400000000
42	4.53314600000000
43	4.28265900000000
44	4.10082800000000
45	3.85985900000000
46	3.67876400000000
47	3.64209700000000
48	3.59944100000000

==> figures_new/data/SG_Wind/data4.txt <==
1	1.83426200000000
2	2.20512100000000
3	2.39614300000000
4	2.42877000000000
5	2.51874900000000
6	2.64572900000000
7	2.44681240000000
8	2.50953950000000
9	2.84909470000000
10	2.78776400000000
11	2.36657000000000
12	1.88562200000000
13	1.58963300000000
14	1.68279900000000
15	1.94077800000000
16	2.25841600000000
17	2.70019000000000
18	3.49078100000000
19	3.79778200000000
20	3.74597643000000
21	3.54758620000000
22	3.36339900000000
23	3.23183250000000
24	3.19160420000000
25	3.13089320000000
26	3.11283410000000
27	3.20294170000000
28	3.12348800000000
29	3.03812000000000
30	3.06996200000000
31	2.95471600000000
32	2.98685800000000
33	3.27744100000000
34	3.62377600000000
35	3.86193900000000
36	3.97519600000000
37	3.96519100000000
38	3.96152800000000
39	4.05859500000000
40	4.41472600000000
41	4.57729400000000
42	4.43314600000000
43	4.23265900000000
44	4.05082800000000
45	3.80985900000000
46	3.60876400000000
47	3.62209700000000
48	3.54944100000000

==> figures_new/data/SG_Wind/data5.txt <==
1	0.7650443
2	0.7389346
3	0.7531391
4	0.7096981
5	0.6702021
6	0.7296868
7	0.8110798
8	0.8595856
9	0.9409268
10	1.061424
11	1.091248
12	1.026293
13	1.010898
14	1.042985
15	1.243098
16	1.524689
17	1.74501
18	1.891749
19	2.18066
20	2.2163395
21	2.1268811
22	2.0889333
23	2.0319847
24	2.020343
25	1.84484
26	2.008346
27	2.210448
28	2.443887
29	2.753331
30	2.970923
31	3.052616
32	3.172958
33	3.030272
34	2.983385
35	2.948604
36	3.044856
37	3.078248
38	3.036656
39	3.01563
40	2.95148
41	2.912385
42	2.744882
43	2.411515
44	2.265702
45	2.168122
46	2.1545
47	2.160554
48	2.182232


==> figures_new/data/SG_Wind/data6.txt <==
1	0.7650443
2	0.7389346
3	0.7531391
4	0.7096981
5	0.6702021
6	0.7296868
7	0.8110798
8	0.8595856
9	0.9409268
10	1.061424
11	1.091248
12	1.026293
13	1.010898
14	1.042985
15	1.243098
16	1.524689
17	1.74501
18	1.891749
19	2.18066
20	2.3163395
21	2.3268811
22	2.2889333
23	2.2319853
24	2.220343
25	2.14484
26	2.208346
27	2.310448
28	2.543887
29	2.843331
30	3.070923
31	3.212616
32	3.202958
33	3.200272
34	3.093385
35	3.118604
36	3.154856
37	3.188248
38	3.146656
39	3.12563
40	3.06148
41	3.022385
42	2.854882
43	2.511515
44	2.365702
45	2.358122
46	2.2545
47	2.260554
48	2.282232


==> figures_new/data/WL2/data1.txt <==
0	5.624538946
120	5.597450149
240	5.441302078
360	5.232711118
480	5.099089036
600	5.019119578
720	4.969565301


==> figures_new/data/WL2/data2.txt <==
0	5.945694761
120	5.784203841
240	5.611329516
360	5.380098737
480	5.230308146
600	5.141336366
720	5.083744179


==> figures_new/data/WL3/data0.txt <==
0	0
120	0%
240	0%
360	0
480	0
600	0
720	0

==> figures_new/data/WL3/data1.txt <==
0	0%
120	0.00%
240	3.12%
360	13.01%
480	19.55%
600	23.24%
720	26.56%


==> figures_new/data/WL3/data2.txt <==
0	0%
120	0.00%
240	0.91%
360	9.79%
480	15.11%
600	17.75%
720	21.14%


==> figures_new/data/WL3/data3.txt <==
0	0
120	0%
240	3.12%
360	13.01%
480	19.68%
600	23.68%
720	28.46%


==> figures_new/data/WL_SI/data1.txt <==
1	16.0313227
2	17.4251224
3	17.40697096
4	18.03371578
5	13.82664336
6	17.35313932
7	14.84739049
8	15.67962278
9	12.94012557
10	13.15247114
11	8.697047319
12	12.50944042
13	9.49356674
14	9.979793077
15	11.55718458
16	10.81280681
17	11.72973574
18	9.830720351
19	9.885469819
20	10.20288267
21	12.22019677
22	12.23559146
23	10.14372022
24	11.42449514
25	10.7743748
26	6.89465796
27	11.63924406
28	15.65120724
29	7.889201887
30	8.70147466


==> figures_new/data/WL_SI/data2.txt <==
1	9.74093197
2	10.21018713
3	9.730525957
4	9.770382689
5	8.974435508
6	9.664456534
7	9.144406711
8	9.250472375
9	8.413976141
10	8.426046994
11	6.864647149
12	8.266247815
13	7.194193476
14	7.378848924
15	7.936493112
16	7.68896987
17	7.992359724
18	7.311285483
19	7.331233172
20	7.452056954
21	8.109723463
22	8.103329194
23	7.397734026
24	7.707400392
25	7.042121046
26	5.245706815
27	7.221922251
28	9.155256964
29	5.663831893
30	5.436636468


==> figures_new/data/WL_SI/data3.txt <==
1	5.915112603
2	6.082964
3	5.810976073
4	5.870468468
5	5.666063246
6	5.86469822
7	5.708906619
8	5.734699584
9	5.460816293
10	5.47040313
11	4.861869698
12	5.407393098
13	4.998004715
14	5.077829511
15	5.297541583
16	5.195343393
17	5.312085918
18	5.053525082
19	5.06047823
20	5.107952519
21	5.359897382
22	5.358649565
23	5.11172633
24	5.223201267
25	4.967751946
26	4.13122359
27	5.048970907
28	5.709030917
29	4.348397189
30	4.23458436


==> figures_new/data/W_Level/data1.txt <==
1	16.25165066
2	17.71692794
3	17.70987457
4	18.40782587
5	13.97330698
6	17.7432659
7	15.06307632
8	15.96828129
9	13.144985
10	13.41499219
11	8.71075998
12	12.6896861
13	9.533869166
14	10.04877741
15	11.71451199
16	10.91724152
17	11.89444989
18	9.902383875
19	9.95999483
20	10.29208754
21	12.45060752
22	12.47689523
23	10.27216804
24	11.72872205
25	11.44713698
26	7.84465796
27	12.04431184
28	15.98233626
29	7.933238253
30	8.739368157


==> figures_new/data/W_Level/data2.txt <==
1	14.91500853
2	15.9609974
3	15.8966227
4	16.21846084
5	13.02577182
6	15.45560709
7	13.71946761
8	14.2075651
9	11.98496662
10	12.02345219
11	8.596780727
12	11.70027146
13	9.29392957
14	9.665590129
15	10.88379589
16	10.32758387
17	10.99182469
18	9.506590768
19	9.543147604
20	9.794021421
21	11.25141929
22	11.23511077
23	9.659853471
24	10.31998427
25	8.914164724
26	5.82203861
27	9.258186161
28	13.92697071
29	6.465539747
30	6.108626187


==> figures_new/data/W_Level/data3.txt <==
1	15.51503694
2	16.58097666
3	16.51249606
4	16.85921073
5	13.54424248
6	16.08571146
7	14.27329674
8	14.78991228
9	12.50495053
10	12.5616894
11	8.969763626
12	12.22329798
13	9.709387597
14	10.10866475
15	11.39235784
16	10.78952273
17	11.48375648
18	9.944286633
19	9.978656859
20	10.2388883
21	11.76356934
22	11.74918159
23	10.15596441
24	10.82282169
25	9.36826983
26	6.118624722
27	9.74277226
28	14.51237846
29	6.803954922
30	6.428360019

